Randomized Symplectic Model Order Reduction for Hamiltonian Systems

Simulations of large scale dynamical systems in multi-query or real-time contexts require efficient surrogate modelling techniques, as e.g. achieved via Model Order Reduction (MOR). Recently, symplectic methods like the complex singular value decomposition (cSVD) or the SVD-like decomposition have been developed for preserving Hamiltonian structure during MOR. In the current contribution, we show how symplectic structure preserving basis generation can be made more efficient with randomized matrix factorizations. We present a randomized complex SVD (rcSVD) algorithm and a randomized SVD-like (rSVD-like) decomposition. We demonstrate the efficiency of the approaches with numerical experiments on high dimensional systems.

==> pics/data/plot_SVD-like.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.015936,10.579,,
40.0,0.0014403,10.579,,
80.0,0.00021298,10.579,,
160.0,3.4049e-05,10.579,,
320.0,1.2008e-05,10.579,,
640.0,1.2008e-05,10.579,,


==> pics/data/plot_cSVDev.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.0014443,4.6868,,
40.0,0.00036443,4.7765,,
80.0,9.9297e-05,5.301,,
160.0,1.778e-05,6.1527,,
320.0,2.2789e-06,8.7554,,
640.0,2.3022e-06,13.017,,


==> pics/data/plot_cSVDfull.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.0014443,48.057,,
40.0,0.00036443,48.057,,
80.0,9.9297e-05,48.057,,
160.0,1.7779e-05,48.057,,
320.0,1.4819e-06,48.057,,
640.0,1.4801e-06,48.057,,


==> pics/data/plot_cSVDwithsvds.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.0014443,5.6608,,
40.0,0.00036443,9.9826,,
80.0,9.9297e-05,18.129,,
160.0,1.7779e-05,38.683,,
320.0,1.4819e-06,103.37,,
640.0,1.4801e-06,300.52,,


==> pics/data/plot_rSVD-likeKXS_povs0_qpow0.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,11.392,0.46318,0,0
40.0,0.61455,0.53741,0,0
80.0,0.039963,0.88811,0,0
160.0,0.00046815,1.5667,0,0
320.0,2.9415e-05,3.2969,0,0
640.0,1.1971e-05,5.7153,0,0


==> pics/data/plot_rSVD-likeKXS_povs10_qpow0.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.02995,0.52093,0,10
40.0,0.017977,0.66256,0,10
80.0,0.0029825,0.95102,0,10
160.0,0.00037212,1.7261,0,10
320.0,2.793e-05,3.4279,0,10
640.0,1.1972e-05,5.8371,0,10


==> pics/data/plot_rSVD-likeKXS_povs30_qpow0.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.015936,0.7481,0,30
40.0,0.0015346,0.84302,0,30
80.0,0.00086074,1.1678,0,30
160.0,0.00021845,1.9821,0,30
320.0,2.457e-05,3.5138,0,30
640.0,1.1885e-05,5.7714,0,30


==> pics/data/plot_rSVD-likeKXS_povs30_qpow1.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.015936,2.1009,1,30
40.0,0.0014403,2.1533,1,30
80.0,0.00021154,2.8751,1,30
160.0,5.0262e-05,4.5483,1,30
320.0,1.1998e-05,8.0196,1,30
640.0,1.2008e-05,13.27,1,30


==> pics/data/plot_rSVD-likeK_povs0_qpow0.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.081463,0.32596,0,0
40.0,0.033635,0.52467,0,0
80.0,0.0020042,0.94967,0,0
160.0,0.00050315,1.8274,0,0
320.0,5.6023e-05,3.6895,0,0
640.0,1.4522e-05,5.7637,0,0


==> pics/data/plot_rSVD-likeK_povs10_qpow0.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.015949,0.41812,0,10
40.0,0.0014451,0.62649,0,10
80.0,0.00035374,1.0342,0,10
160.0,0.00099939,1.9057,0,10
320.0,0.00025646,3.913,0,10
640.0,1.3204e-05,5.7724,0,10


==> pics/data/plot_rSVD-likeK_povs30_qpow0.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.015936,0.61952,0,30
40.0,0.0014403,0.84622,0,30
80.0,0.0002154,1.2614,0,30
160.0,4.9164e-05,2.1391,0,30
320.0,3.8421e-05,4.0446,0,30
640.0,1.6659e-05,5.9004,0,30


==> pics/data/plot_rSVD-likeK_povs30_qpow1.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.015936,1.2711,1,30
40.0,0.0014403,1.6744,1,30
80.0,0.00021298,2.5986,1,30
160.0,3.3915e-05,4.2914,1,30
320.0,2.3538e-05,7.5537,1,30
640.0,1.6942e-05,9.2724,1,30


==> pics/data/plot_rSVD-likeXS_povs0_qpow0.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,4.3828,0.5126,0,0
40.0,4.3965,0.68614,0,0
80.0,0.64923,1.0184,0,0
160.0,0.00068699,1.6925,0,0
320.0,0.00011566,3.1824,0,0
640.0,1.1996e-05,5.9133,0,0


==> pics/data/plot_rSVD-likeXS_povs10_qpow0.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.063971,0.56722,0,10
40.0,0.029912,0.75536,0,10
80.0,0.0052812,1.0953,0,10
160.0,0.00058764,1.7186,0,10
320.0,0.00010428,3.2835,0,10
640.0,1.1998e-05,6.0693,0,10


==> pics/data/plot_rSVD-likeXS_povs30_qpow0.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.018214,0.75003,0,30
40.0,0.0087397,0.90756,0,30
80.0,0.0022419,1.2817,0,30
160.0,0.00046429,1.9188,0,30
320.0,8.5555e-05,3.4485,0,30
640.0,1.1994e-05,6.2316,0,30


==> pics/data/plot_rSVD-likeXS_povs30_qpow1.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.020058,1.1017,1,30
40.0,0.015518,1.4184,1,30
80.0,0.0055833,2.0158,1,30
160.0,0.0012705,3.3086,1,30
320.0,0.00011484,6.5215,1,30
640.0,1.1992e-05,13.013,1,30


==> pics/data/plot_rcSVD_povs0_qpow0.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.23105,0.84897,0,0
40.0,0.054324,0.91185,0,0
80.0,0.025043,0.94637,0,0
160.0,0.0014499,1.2285,0,0
320.0,3.8825e-06,2.1144,0,0
640.0,1.4803e-06,4.6039,0,0


==> pics/data/plot_rcSVD_povs10_qpow0.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.3831,0.86586,0,10
40.0,0.062976,0.91106,0,10
80.0,0.026916,0.95855,0,10
160.0,0.0015114,1.241,0,10
320.0,3.808e-06,2.2303,0,10
640.0,1.4803e-06,4.7734,0,10


==> pics/data/plot_rcSVD_povs10_qpow1.dat <==
rbsize,relerr,runtime,qpow,povs
20.0,0.0035719,1.1724,1,10
40.0,0.00074182,1.5026,1,10
80.0,0.0001257,1.9902,1,10
160.0,1.8083e-05,3.1587,1,10
320.0,1.4898e-06,5.9226,1,10
640.0,1.4795e-06,8.8622,1,10


==> pics/randomized_symplectic_plot_data.csv <==
methodname;qpow;povs;rbsize;relerr;runtime
cSVD full;;;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.0014443,0.00036443,9.9297e-05,1.7779e-05,1.4819e-06,1.4801e-06;48.057,48.057,48.057,48.057,48.057,48.057
cSVD ev;;;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.0014443,0.00036443,9.9297e-05,1.778e-05,2.2789e-06,2.3022e-06;4.6868,4.7765,5.301,6.1527,8.7554,13.017
cSVD with svds;;;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.0014443,0.00036443,9.9297e-05,1.7779e-05,1.4819e-06,1.4801e-06;5.6608,9.9826,18.129,38.683,103.37,300.52
rcSVD;0.0;0.0;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.23105,0.054324,0.025043,0.0014499,3.8825e-06,1.4803e-06;0.84897,0.91185,0.94637,1.2285,2.1144,4.6039
rcSVD;0.0;10.0;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.3831,0.062976,0.026916,0.0015114,3.808e-06,1.4803e-06;0.86586,0.91106,0.95855,1.241,2.2303,4.7734
rcSVD;1.0;10.0;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.0035719,0.00074182,0.0001257,1.8083e-05,1.4898e-06,1.4795e-06;1.1724,1.5026,1.9902,3.1587,5.9226,8.8622
SVD-like;;;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.015936,0.0014403,0.00021298,3.4049e-05,1.2008e-05,1.2008e-05;11.763,11.763,11.763,11.763,11.763,11.763
rSVD-like KXS;0.0;0.0;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;16.243,3.5383,0.06746,0.00046114,3.0022e-05,1.1934e-05;0.29321,0.50457,0.99636,1.8228,3.8815,6.1489
rSVD-like KXS;0.0;10.0;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.031027,0.020362,0.0034533,0.00036161,2.8185e-05,1.1868e-05;0.30644,0.71411,1.2674,2.0534,4.0863,6.3313
rSVD-like KXS;0.0;30.0;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.015935,0.0015568,0.00087156,0.00022355,2.4088e-05,1.2024e-05;0.43326,0.73878,1.2628,2.1992,4.3232,6.3994
rSVD-like KXS;1.0;30.0;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.015936,0.0014403,0.00021236,5.0369e-05,1.2042e-05,1.2008e-05;1.2008,2.1828,3.1478,5.276,9.7806,14.415
rSVD-like K;0.0;0.0;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.091589,0.0082459,0.002894,0.00036994,3.9787e-05,3.2231e-05;0.26535,0.53149,0.92413,1.7986,3.9352,5.7954
rSVD-like K;0.0;10.0;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.015936,0.001443,0.00033711,0.00049131,4.3362e-05,0.00025211;0.3366,0.61383,1.0262,2.1341,3.852,5.7847
rSVD-like K;0.0;30.0;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.015936,0.0014403,0.0002149,4.8459e-05,2.8913e-05,3.7116e-05;0.52474,0.86311,1.2314,2.2052,3.9424,5.8697
rSVD-like K;1.0;30.0;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.015936,0.0014403,0.00021298,3.3865e-05,2.9931e-05,1.984e-05;1.059,1.6812,2.5771,4.4506,7.3294,9.6303
rSVD-like XS;0.0;0.0;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;16.516,0.87289,0.097807,0.00070611,0.00011909,1.2006e-05;0.65418,0.88208,0.98842,1.5814,3.2243,6.3809
rSVD-like XS;0.0;10.0;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.078292,0.026097,0.008606,0.00060852,0.00010477,1.2006e-05;0.66893,0.95073,1.09,1.6272,3.2814,6.515
rSVD-like XS;0.0;30.0;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.018507,0.0097458,0.0023372,0.00044908,8.8331e-05,1.2007e-05;0.80673,1.1134,1.2413,1.7971,3.3973,7.1363
rSVD-like XS;1.0;30.0;20.0, 40.0, 80.0, 160.0, 320.0, 640.0;0.020024,0.016451,0.005738,0.0011907,0.00012033,1.1992e-05;1.3481,1.7592,1.8792,3.0261,6.6347,12.81

